High-Precision Measurement of Sine and Pulse Reference Signals using Software-Defined Radio

This paper addresses simultaneous, high-precision measurement and analysis of generic reference signals by using inexpensive commercial off-the-shelf Software Defined Radio hardware. Sine reference signals are digitally down-converted to baseband for the analysis of phase deviations. Hereby, we compare the precision of the fixed-point hardware Digital Signal Processing chain with a custom Single Instruction Multiple Data (SIMD) x86 floating-point implementation. Pulse reference signals are analyzed by a software trigger that precisely locates the time where the slope passes a certain threshold. The measurement system is implemented and verified using the Universal Software Radio Peripheral (USRP) N210 by Ettus Research LLC. Applying standard 10 MHz and 1 PPS reference signals for testing, a measurement precision (standard deviation) of 0.36 ps and 16.6 ps is obtained, respectively. In connection with standard PC hardware, the system allows long-term acquisition and storage of measurement data over several weeks. A comparison is given to the Dual Mixer Time Difference (DMTD) and Time Interval Counter (TIC), which are state-of-the-art measurement methods for sine and pulse signal analysis, respectively. Furthermore, we show that our proposed USRP-based approach outperforms measurements with a high-grade Digital Sampling Oscilloscope.

==> adev_cic500.csv <==
1.000000e-05	1.876847e-07
1.500000e-05	1.230065e-07
2.500000e-05	7.426741e-08
3.500000e-05	5.332974e-08
6.000000e-05	3.143432e-08
1.000000e-04	1.926946e-08
1.550000e-04	1.274863e-08
2.500000e-04	8.206506e-09
3.950000e-04	5.508983e-09
6.300000e-04	3.561718e-09
1.000000e-03	2.215012e-09
1.580000e-03	1.396699e-09
2.510000e-03	8.879466e-10
3.980000e-03	5.700199e-10
6.305000e-03	3.682267e-10
1.000000e-02	2.376914e-10
1.585000e-02	1.504184e-10
2.512000e-02	9.668300e-11
3.981000e-02	5.994682e-11
6.309000e-02	3.733513e-11
1.000000e-01	2.375436e-11
1.585000e-01	1.496398e-11
2.512000e-01	9.456133e-12
3.981000e-01	5.963270e-12
6.310000e-01	3.764409e-12
1.000000e+00	2.376059e-12
1.585000e+00	1.499361e-12
2.512000e+00	9.463520e-13
3.981000e+00	5.973222e-13
6.310000e+00	3.769471e-13
1.000000e+01	2.379874e-13
1.585000e+01	1.502313e-13
2.512000e+01	9.482751e-14
3.981000e+01	5.985511e-14
6.310000e+01	3.777973e-14
1.000000e+02	2.384380e-14
1.585000e+02	1.504898e-14
2.512000e+02	9.498634e-15
3.981000e+02	5.997473e-15
6.310000e+02	3.786457e-15
1.000000e+03	2.390914e-15
1.585000e+03	1.510086e-15
2.512000e+03	9.546913e-16
3.981000e+03	6.035709e-16
6.310000e+03	3.816271e-16
1.000000e+04	2.414856e-16


==> adev_dmtd_5110A.csv <==
# 5110A
1.000000e+00	8.800000e-14
2.000000e+00	4.400000e-14
4.000000e+00	2.260000e-14
8.000000e+00	1.150000e-14
1.450000e+01	6.000000e-15
3.200000e+01	3.200000e-15
6.400000e+01	1.600000e-15
1.230000e+02	9.000000e-16
2.230000e+02	4.600000e-16
5.000000e+02	3.600000e-16


==> adev_dmtd_A7.csv <==
# A7
1.000000e+00	8.500000e-14
2.000000e+00	4.500000e-14
4.000000e+00	2.800000e-14
8.000000e+00	1.500000e-14
1.450000e+01	8.300000e-15
3.200000e+01	4.300000e-15
6.400000e+01	2.200000e-15
1.230000e+02	1.200000e-15
2.230000e+02	6.000000e-16
5.000000e+02	3.200000e-16
1.000000e+03	1.600000e-16
2.000000e+03	1.000000e-16
4.000000e+03	7.200000e-17
8.000000e+03	6.300000e-17
2.600000e+04	4.200000e-17


==> adev_dmtd_IEN.csv <==
# IEN
1.000000e+00	4.400000e-14
2.000000e+00	2.700000e-14
4.000000e+00	2.200000e-14
8.000000e+00	9.000000e-15
1.450000e+01	5.000000e-15
3.200000e+01	2.500000e-15
6.400000e+01	1.600000e-15
1.230000e+02	1.720000e-15
2.230000e+02	2.170000e-15
5.000000e+02	2.000000e-15


==> adev_dmtd_IREE.csv <==
# IREE
1.000000e+00	4.100000e-14
2.000000e+00	2.140000e-14
4.000000e+00	1.350000e-14
8.000000e+00	1.200000e-14
1.450000e+01	1.130000e-14
3.200000e+01	5.700000e-15
6.400000e+01	3.000000e-15
1.230000e+02	1.400000e-15
2.230000e+02	8.000000e-16
5.000000e+02	4.300000e-16
1.000000e+03	3.000000e-16
2.000000e+03	3.300000e-16


==> adev_dmtd_sherman.csv <==
# sherman_dmtd
1.000000e+00	5.400000e-13
2.000000e+00	2.000000e-13
4.000000e+00	1.200000e-13
8.000000e+00	6.000000e-14
1.500000e+01	3.200000e-14
3.200000e+01	1.500000e-14
6.300000e+01	8.000000e-15
1.230000e+02	4.000000e-15
2.500000e+02	2.000000e-15
5.000000e+02	1.140000e-15
1.000000e+03	7.200000e-16
2.130000e+03	5.600000e-16
4.000000e+03	3.400000e-16
8.000000e+03	1.300000e-16
1.600000e+04	8.000000e-17
3.200000e+04	4.700000e-17
6.300000e+04	2.700000e-17


==> adev_dpo_10mhz.csv <==
# adev_dpo_10mhz
1.000000e+00	2.132578e-10
1.000000e+00	2.132578e-10
2.000000e+00	1.071170e-10
2.000000e+00	1.071170e-10
3.000000e+00	7.133802e-11
3.000000e+00	7.133802e-11
4.000000e+00	5.339027e-11
5.000000e+00	4.285767e-11
6.000000e+00	3.559100e-11
8.000000e+00	2.676888e-11
1.000000e+01	2.140247e-11
1.300000e+01	1.646379e-11
1.600000e+01	1.334786e-11
2.000000e+01	1.068154e-11
2.500000e+01	8.562833e-12
3.200000e+01	6.699387e-12
4.000000e+01	5.347551e-12
5.000000e+01	4.275989e-12
6.300000e+01	3.398025e-12
7.900000e+01	2.711785e-12
1.000000e+02	2.138948e-12
1.260000e+02	1.696767e-12
1.580000e+02	1.353578e-12
2.000000e+02	1.071437e-12
2.510000e+02	8.546255e-13
3.160000e+02	6.774963e-13
3.980000e+02	5.373195e-13
5.010000e+02	4.271265e-13
6.310000e+02	3.392721e-13
7.940000e+02	2.702286e-13
1.000000e+03	2.145749e-13
1.259000e+03	1.701105e-13
1.585000e+03	1.352955e-13
1.995000e+03	1.073586e-13
2.512000e+03	8.528164e-14
3.162000e+03	6.788389e-14
3.981000e+03	5.388964e-14
5.012000e+03	4.268765e-14
6.310000e+03	3.400076e-14
7.943000e+03	2.702889e-14
1.000000e+04	2.149493e-14
1.258900e+04	1.712550e-14
1.584900e+04	1.364771e-14
1.995300e+04	1.089276e-14
2.511900e+04	8.667906e-15
3.162300e+04	6.904625e-15
3.981100e+04	5.517760e-15
5.011900e+04	4.410028e-15
6.309600e+04	3.517814e-15
7.943300e+04	2.797641e-15
1.000000e+05	2.167057e-15

==> adev_dpo_10mhz_2ch.csv <==
# adev_dpo_10mhz_2ch
1.000000e+00	1.849107e-10
1.000000e+00	1.849107e-10
2.000000e+00	9.279489e-11
2.000000e+00	9.279489e-11
3.000000e+00	6.176651e-11
3.000000e+00	6.176651e-11
4.000000e+00	4.632089e-11
5.000000e+00	3.706509e-11
6.000000e+00	3.089462e-11
8.000000e+00	2.309548e-11
1.000000e+01	1.852068e-11
1.300000e+01	1.423394e-11
1.600000e+01	1.161033e-11
2.000000e+01	9.269078e-12
2.500000e+01	7.416036e-12
3.200000e+01	5.786827e-12
4.000000e+01	4.631515e-12
5.000000e+01	3.711279e-12
6.300000e+01	2.945422e-12
7.900000e+01	2.344905e-12
1.000000e+02	1.853033e-12
1.260000e+02	1.472634e-12
1.580000e+02	1.174395e-12
2.000000e+02	9.273560e-13
2.510000e+02	7.396260e-13
3.160000e+02	5.868805e-13
3.980000e+02	4.658447e-13
5.010000e+02	3.700876e-13
6.310000e+02	2.936578e-13
7.940000e+02	2.335754e-13
1.000000e+03	1.852898e-13
1.259000e+03	1.472210e-13
1.585000e+03	1.167740e-13
1.995000e+03	9.295387e-14
2.512000e+03	7.392741e-14
3.162000e+03	5.850275e-14
3.981000e+03	4.658905e-14
5.012000e+03	3.698438e-14
6.310000e+03	2.932801e-14
7.943000e+03	2.337292e-14
1.000000e+04	1.853544e-14
1.258900e+04	1.475856e-14
1.584900e+04	1.170886e-14
1.995300e+04	9.309730e-15
2.511900e+04	7.387031e-15
3.162300e+04	5.866741e-15
3.981100e+04	4.658543e-15
5.011900e+04	3.709996e-15
6.309600e+04	2.947701e-15
7.943300e+04	2.346381e-15
1.000000e+05	1.854881e-15

==> adev_dpo_1pps.csv <==
# adev_dpo_1pps
1.000000e+00	5.275378e-11
1.000000e+00	5.275378e-11
2.000000e+00	2.643388e-11
2.000000e+00	2.643388e-11
3.000000e+00	1.759475e-11
3.000000e+00	1.759475e-11
4.000000e+00	1.321057e-11
5.000000e+00	1.056455e-11
6.000000e+00	8.809107e-12
8.000000e+00	6.600924e-12
1.000000e+01	5.273756e-12
1.300000e+01	4.054442e-12
1.600000e+01	3.301927e-12
2.000000e+01	2.639893e-12
2.500000e+01	2.112518e-12
3.200000e+01	1.648370e-12
4.000000e+01	1.317762e-12
5.000000e+01	1.057193e-12
6.300000e+01	8.380851e-13
7.900000e+01	6.687452e-13
1.000000e+02	5.277548e-13
1.260000e+02	4.187026e-13
1.580000e+02	3.344381e-13
2.000000e+02	2.639169e-13
2.510000e+02	2.100689e-13
3.160000e+02	1.673715e-13
3.980000e+02	1.324461e-13
5.010000e+02	1.054665e-13
6.310000e+02	8.368994e-14
7.940000e+02	6.639960e-14
1.000000e+03	5.285510e-14
1.259000e+03	4.200508e-14
1.585000e+03	3.332197e-14
1.995000e+03	2.646799e-14
2.512000e+03	2.101922e-14
3.162000e+03	1.665264e-14
3.981000e+03	1.325278e-14
5.012000e+03	1.054589e-14
6.310000e+03	8.370142e-15
7.943000e+03	6.649156e-15
1.000000e+04	5.277864e-15
1.258900e+04	4.193861e-15
1.584900e+04	3.332337e-15
1.995300e+04	2.644635e-15
2.511900e+04	2.103294e-15
3.162300e+04	1.669766e-15
3.981100e+04	1.326151e-15
5.011900e+04	1.056422e-15
6.309600e+04	8.363175e-16
7.943300e+04	6.678999e-16
1.000000e+05	5.288585e-16

==> adev_dpo_1pps_2ch.csv <==
# adev_dpo_1pps_2ch
1.000000e+00	5.553661e-11
1.000000e+00	5.553661e-11
2.000000e+00	2.779359e-11
2.000000e+00	2.779359e-11
3.000000e+00	1.850313e-11
3.000000e+00	1.850313e-11
4.000000e+00	1.388015e-11
5.000000e+00	1.111020e-11
6.000000e+00	9.248058e-12
8.000000e+00	6.949475e-12
1.000000e+01	5.554611e-12
1.300000e+01	4.271746e-12
1.600000e+01	3.470673e-12
2.000000e+01	2.773300e-12
2.500000e+01	2.223292e-12
3.200000e+01	1.735788e-12
4.000000e+01	1.391101e-12
5.000000e+01	1.109874e-12
6.300000e+01	8.831687e-13
7.900000e+01	7.033625e-13
1.000000e+02	5.549796e-13
1.260000e+02	4.407193e-13
1.580000e+02	3.518895e-13
2.000000e+02	2.780619e-13
2.510000e+02	2.211291e-13
3.160000e+02	1.756453e-13
3.980000e+02	1.391790e-13
5.010000e+02	1.107777e-13
6.310000e+02	8.785841e-14
7.940000e+02	7.002275e-14
1.000000e+03	5.570435e-14
1.259000e+03	4.421935e-14
1.585000e+03	3.509181e-14
1.995000e+03	2.786204e-14
2.512000e+03	2.204383e-14
3.162000e+03	1.758724e-14
3.981000e+03	1.394883e-14
5.012000e+03	1.109362e-14
6.310000e+03	8.826590e-15
7.943000e+03	6.991943e-15
1.000000e+04	5.558403e-15
1.258900e+04	4.413134e-15
1.584900e+04	3.495185e-15
1.995300e+04	2.786217e-15
2.511900e+04	2.209797e-15
3.162300e+04	1.757109e-15
3.981100e+04	1.393580e-15
5.011900e+04	1.109473e-15
6.309600e+04	8.812218e-16
7.943300e+04	6.982632e-16
1.000000e+05	5.551399e-16


==> adev_fir500.csv <==
1.000000e-05	9.515679e-08
1.500000e-05	5.310781e-08
2.500000e-05	3.465511e-08
3.500000e-05	2.553880e-08
6.000000e-05	1.519372e-08
1.000000e-04	9.877882e-09
1.550000e-04	6.962046e-09
2.500000e-04	4.822037e-09
3.950000e-04	3.514234e-09
6.300000e-04	2.345014e-09
1.000000e-03	1.469816e-09
1.580000e-03	9.314746e-10
2.510000e-03	5.947059e-10
3.980000e-03	3.887910e-10
6.305000e-03	2.554756e-10
1.000000e-02	1.691061e-10
1.585000e-02	1.069441e-10
2.512000e-02	7.080594e-11
3.981000e-02	4.293380e-11
6.309000e-02	2.696638e-11
1.000000e-01	1.681656e-11
1.585000e-01	1.069925e-11
2.512000e-01	6.753797e-12
3.981000e-01	4.259106e-12
6.310000e-01	2.688962e-12
1.000000e+00	1.697379e-12
1.585000e+00	1.071776e-12
2.512000e+00	6.765143e-13
3.981000e+00	4.272657e-13
6.310000e+00	2.697470e-13
1.000000e+01	1.703606e-13
1.585000e+01	1.075816e-13
2.512000e+01	6.792270e-14
3.981000e+01	4.289139e-14
6.310000e+01	2.708521e-14
1.000000e+02	1.710653e-14
1.585000e+02	1.080134e-14
2.512000e+02	6.820143e-15
3.981000e+02	4.307199e-15
6.310000e+02	2.722840e-15
1.000000e+03	1.721700e-15
1.585000e+03	1.089376e-15
2.512000e+03	6.882102e-16
3.981000e+03	4.356292e-16
6.310000e+03	2.772655e-16
1.000000e+04	1.755604e-16


==> adev_n210_10mhz.csv <==
# adev_n210_10mhz
1.000000e+00	6.205696e-14
1.000000e+00	6.205696e-14
2.000000e+00	5.363718e-14
2.000000e+00	5.363718e-14
3.000000e+00	3.937219e-14
3.000000e+00	3.937219e-14
4.000000e+00	3.306516e-14
5.000000e+00	2.788894e-14
6.000000e+00	2.434547e-14
8.000000e+00	1.951556e-14
1.000000e+01	1.640540e-14
1.300000e+01	1.326996e-14
1.600000e+01	1.118849e-14
2.000000e+01	9.278345e-15
2.500000e+01	7.664999e-15
3.200000e+01	6.123672e-15
4.000000e+01	4.964255e-15
5.000000e+01	4.018689e-15
6.300000e+01	3.232402e-15
7.900000e+01	2.615723e-15
1.000000e+02	2.105843e-15
1.260000e+02	1.697825e-15
1.580000e+02	1.371161e-15
2.000000e+02	1.092477e-15
2.510000e+02	8.833280e-16
3.160000e+02	7.100534e-16
3.980000e+02	5.714263e-16
5.010000e+02	4.589439e-16
6.310000e+02	3.702510e-16
7.940000e+02	2.978976e-16
1.000000e+03	2.384824e-16
1.259000e+03	1.935877e-16
1.585000e+03	1.574141e-16
1.995000e+03	1.290203e-16
2.512000e+03	1.051799e-16
3.162000e+03	8.707649e-17
3.981000e+03	7.060017e-17
5.012000e+03	5.788881e-17
6.310000e+03	4.747016e-17
7.943000e+03	3.868118e-17
1.000000e+04	3.125967e-17
1.258900e+04	2.648520e-17
1.584900e+04	2.435199e-17
1.995300e+04	2.084911e-17
2.511900e+04	1.665137e-17
3.162300e+04	1.354309e-17
3.981100e+04	1.153299e-17
5.011900e+04	1.061787e-17
6.309600e+04	9.146344e-18
7.943300e+04	6.995914e-18
1.000000e+05	6.214243e-18

==> adev_n210_1pps.csv <==
# adev_n210_1pps
1.000000e+00	2.566534e-11
1.000000e+00	2.566534e-11
2.000000e+00	1.292388e-11
2.000000e+00	1.292388e-11
3.000000e+00	8.648849e-12
3.000000e+00	8.648849e-12
4.000000e+00	6.504220e-12
5.000000e+00	5.207272e-12
6.000000e+00	4.332390e-12
8.000000e+00	3.263260e-12
1.000000e+01	2.619941e-12
1.300000e+01	2.017356e-12
1.600000e+01	1.641197e-12
2.000000e+01	1.314683e-12
2.500000e+01	1.052488e-12
3.200000e+01	8.234469e-13
4.000000e+01	6.597802e-13
5.000000e+01	5.272533e-13
6.300000e+01	4.201388e-13
7.900000e+01	3.347107e-13
1.000000e+02	2.652146e-13
1.260000e+02	2.102824e-13
1.580000e+02	1.680622e-13
2.000000e+02	1.329268e-13
2.510000e+02	1.058702e-13
3.160000e+02	8.405690e-14
3.980000e+02	6.688155e-14
5.010000e+02	5.325452e-14
6.310000e+02	4.223081e-14
7.940000e+02	3.364423e-14
1.000000e+03	2.676821e-14
1.259000e+03	2.123703e-14
1.585000e+03	1.688927e-14
1.995000e+03	1.343688e-14
2.512000e+03	1.068708e-14
3.162000e+03	8.504457e-15
3.981000e+03	6.786714e-15
5.012000e+03	5.397203e-15
6.310000e+03	4.297170e-15
7.943000e+03	3.417306e-15
1.000000e+04	2.713510e-15
1.258900e+04	2.166912e-15
1.584900e+04	1.738191e-15
1.995300e+04	1.390276e-15
2.511900e+04	1.128438e-15
3.162300e+04	9.140835e-16
3.981100e+04	7.441464e-16
5.011900e+04	5.899342e-16
6.309600e+04	4.583402e-16
7.943300e+04	3.569701e-16
1.000000e+05	2.891411e-16

==> adev_sdr_andrich.csv <==
# andrich
1.000000e+00	6.205696e-14
1.000000e+00	6.205696e-14
2.000000e+00	5.363718e-14
2.000000e+00	5.363718e-14
3.000000e+00	3.937219e-14
3.000000e+00	3.937219e-14
4.000000e+00	3.306516e-14
5.000000e+00	2.788894e-14
6.000000e+00	2.434547e-14
8.000000e+00	1.951556e-14
1.000000e+01	1.640540e-14
1.300000e+01	1.326996e-14
1.600000e+01	1.118849e-14
2.000000e+01	9.278345e-15
2.500000e+01	7.664999e-15
3.200000e+01	6.123672e-15
4.000000e+01	4.964255e-15
5.000000e+01	4.018689e-15
6.300000e+01	3.232402e-15
7.900000e+01	2.615723e-15
1.000000e+02	2.105843e-15
1.260000e+02	1.697825e-15
1.580000e+02	1.371161e-15
2.000000e+02	1.092477e-15
2.510000e+02	8.833280e-16
3.160000e+02	7.100534e-16
3.980000e+02	5.714263e-16
5.010000e+02	4.589439e-16
6.310000e+02	3.702510e-16
7.940000e+02	2.978976e-16
1.000000e+03	2.384824e-16
1.259000e+03	1.935877e-16
1.585000e+03	1.574141e-16
1.995000e+03	1.290203e-16
2.512000e+03	1.051799e-16
3.162000e+03	8.707649e-17
3.981000e+03	7.060017e-17
5.012000e+03	5.788881e-17
6.310000e+03	4.747016e-17
7.943000e+03	3.868118e-17
1.000000e+04	3.125967e-17
1.259000e+04	2.648520e-17
1.585000e+04	2.435199e-17
1.995000e+04	2.084911e-17
2.512000e+04	1.665137e-17
3.162000e+04	1.354309e-17
3.981000e+04	1.153299e-17
5.012000e+04	1.061787e-17
6.310000e+04	9.146344e-18
7.943000e+04	6.995914e-18


==> adev_sdr_sherman.csv <==
# sherman_sdr
1.600000e+00	2.700000e-14
3.200000e+00	1.500000e-14
6.300000e+00	9.000000e-15
1.200000e+01	5.000000e-15
2.400000e+01	2.800000e-15
5.000000e+01	1.500000e-15
1.000000e+02	8.400000e-16
2.000000e+02	4.500000e-16
4.000000e+02	2.300000e-16
8.000000e+02	1.230000e-16
1.500000e+03	7.000000e-17
3.200000e+03	5.000000e-17
6.300000e+03	4.000000e-17
1.230000e+04	2.300000e-17


==> pulse.csv <==
-0.05	0.0
-0.0481981981981982	0.0
-0.0463963963963964	0.0
-0.0445945945945946	0.0
-0.04279279279279279	0.0
-0.040990990990990996	0.0
-0.03918918918918919	0.0
-0.037387387387387394	0.0
-0.03558558558558559	0.0
-0.033783783783783786	0.0
-0.03198198198198199	0.0
-0.030180180180180184	0.0
-0.02837837837837838	0.0
-0.02657657657657658	0.0
-0.02477477477477478	0.0
-0.022972972972972974	0.0
-0.021171171171171174	0.0
-0.019369369369369373	0.0
-0.01756756756756757	0.0
-0.01576576576576577	0.0
-0.013963963963963967	0.0
-0.012162162162162163	0.0
-0.010360360360360366	0.0
-0.008558558558558561	0.0
-0.006756756756756757	0.0
-0.00495495495495496	0.0
-0.0031531531531531556	0.0
-0.0013513513513513514	0.0
0.00045045045045044585	0.0008884175479823009
0.00225225225225225	0.020938601452364702
0.004054054054054054	0.06376150968923733
0.0058558558558558516	0.12466748801357963
0.007657657657657656	0.19922086669767414
0.00945945945945946	0.28331765291921296
0.011261261261261257	0.3732423136103674
0.013063063063063055	0.46570541204568583
0.014864864864864866	0.5578640926330569
0.016666666666666663	0.6473275506818872
0.01846846846846846	0.732149687471515
0.02027027027027027	0.8108111463502029
0.02207207207207207	0.8821928636247112
0.023873873873873866	0.9455431592532649
0.025675675675675677	1.0004402470135307
0.027477477477477474	1.0467518714427706
0.02927927927927927	1.0845935882223399
0.031081081081081083	1.1142870036971215
0.03288288288288288	1.1363190848174423
0.03468468468468468	1.1513034489089584
0.03648648648648649	1.1599443482626597
0.038288288288288286	1.1630038815698471
0.04009009009009008	1.161272795759065
0.041891891891891894	1.15554509001629
0.04369369369369369	1.1465965000949896
0.04549549549549549	1.1351668261586634
0.0472972972972973	1.1219459714464775
0.0490990990990991	1.107563481597588
0.050900900900900894	1.0925813146722168
0.052702702702702706	1.0774895285918589
0.0545045045045045	1.0627045444591183
0.0563063063063063	1.0485696294061955
0.05810810810810811	1.0353572395512525
0.05990990990990991	1.0232728705611083
0.061711711711711706	1.0124600784838533
0.06351351351351352	1.0030063552369188
0.06531531531531531	0.9949495698161267
0.06711711711711711	0.9882847164490366
0.06891891891891892	0.9829707432104137
0.07072072072072072	0.9789372678606976
0.07252252252252252	0.9760910208322678
0.07432432432432433	0.9743218875079799
0.07612612612612611	0.9735084525068758
0.07792792792792792	0.9735229770619154
0.07972972972972973	0.9742357663370635
0.08153153153153152	0.975518906411721
0.08333333333333333	0.9772493705040057
0.08513513513513514	0.9793115107600873
0.08693693693693692	0.9815989656435887
0.08873873873873873	0.9840160237305052
0.09054054054054055	0.9864784927246113
0.09234234234234233	0.9889141279753698
0.09414414414414414	0.9912626779573528
0.09594594594594595	0.9934756053307382
0.09774774774774773	0.9955155416307878
0.09954954954954955	0.9973555316159808
0.10135135135135136	0.9989781201190223
0.10315315315315314	1.0003743301588333
0.10495495495495495	1.0015425763336254
0.10675675675675676	1.0024875523524635
0.10855855855855855	1.0032191261782204
0.11036036036036036	1.0037512708256593
0.11216216216216217	1.0041010535351405
0.11396396396396395	1.0042877009494615
0.11576576576576576	1.004331753157369
0.11756756756756757	1.0042543151070176
0.11936936936936936	1.004076409988372
0.12117117117117117	1.0038184357673772
0.12297297297297298	1.0034997231407756
0.12477477477477476	1.0031381907674195
0.12657657657657656	1.0027500917053978
0.1283783783783784	1.0023498435192788
0.13018018018018018	1.0019499334849395
0.13198198198198197	1.0015608896713584
0.1337837837837838	1.0011913083758472
0.1355855855855856	1.0008479283855678
0.13738738738738737	1.0005357427871904
0.1391891891891892	1.0002581395021581
0.140990990990991	1.0000170623428941
0.14279279279279278	0.9998131851237442
0.14459459459459462	0.9996460921811154
0.1463963963963964	0.9995144595255955
0.14819819819819818	0.9994162317343973
0.15000000000000002	0.9993487905691577
0.1518018018018018	0.9993091121501063
0.1536036036036036	0.9992939103153305
0.15540540540540543	0.9992997645297225
0.1572072072072072	0.9993232313724013
0.159009009009009	0.9993609392175704
0.16081081081081083	0.9994096662285721
0.16261261261261262	0.9994664022077044
0.1644144144144144	0.9995283951867717
0.16621621621621624	0.9995931839088549
0.16801801801801802	0.9996586175454041
0.1698198198198198	0.9997228641205573
0.17162162162162165	0.9997844091834972
0.17342342342342343	0.9998420462870325
0.1752252252252252	0.9998948608040253
0.17702702702702705	0.9999422085503439
0.17882882882882883	0.9999836905910569
0.18063063063063062	1.0000191254925483
0.18243243243243246	1.0000485201536087
0.18423423423423424	1.0000720402091903
0.18603603603603602	1.0000899808566344
0.18783783783783786	1.0001027388102677
0.18963963963963965	1.0001107859501728
0.19144144144144143	1.0001146450977414
0.19324324324324327	1.0001148682267818
0.19504504504504505	1.0001120173062932
0.19684684684684683	1.0001066478707556
0.19864864864864867	1.0000992953266559
0.20045045045045046	1.0000904639302042
0.20225225225225224	1.0000806183106903
0.20405405405405408	1.0000701773661724
0.20585585585585586	1.0000595103225027
0.20765765765765765	1.000048934722086
0.20945945945945948	1.0000387160942046
0.21126126126126127	1.0000290690529996
0.21306306306306305	1.0000201595710951
0.2148648648648649	1.0000121081850881
0.21666666666666667	1.0000049939025628
0.21846846846846846	0.9999988585976872
0.2202702702702703	0.9999937117027892
0.22207207207207208	0.999989535025554
0.22387387387387386	0.9999862875447696
0.2256756756756757	0.9999839100610848
0.22747747747747749	0.9999823296023728
0.22927927927927927	0.9999814635054676
0.2310810810810811	0.9999812231168234
0.2328828828828829	0.9999815170737002
0.23468468468468467	0.9999822541445745
0.2364864864864865	0.9999833456224638
0.2382882882882883	0.999984707277667
0.24009009009009008	0.9999862608870664
0.24189189189189192	0.9999879353656602
0.2436936936936937	0.9999896675325105
0.24549549549549549	0.9999914025479401
0.24729729729729732	0.9999930940617522
0.2490990990990991	0.9999947041136863
0.2509009009009009	0.9964935118698287
0.25270270270270273	0.9703015114172481
0.2545045045045045	0.9225277846492892
0.2563063063063063	0.8578069655213968
0.25810810810810814	0.7804982406543987
0.2599099099099099	0.6946130326063928
0.2617117117117117	0.6037631787507384
0.26351351351351354	0.5111277758521361
0.2653153153153153	0.4194366523674571
0.2671171171171171	0.330968308849274
0.26891891891891895	0.24756012132013705
0.27072072072072073	0.17062862242701993
0.2725225225225225	0.10119774982848662
0.27432432432432435	0.039933070093759904
0.27612612612612614	-0.012819860641685388
0.2779279279279279	-0.05699466029390088
0.27972972972972976	-0.09276227583533614
0.28153153153153154	-0.1204893943531109
0.2833333333333333	-0.14069817053696942
0.28513513513513516	-0.15402813053354603
0.28693693693693695	-0.16120092021623988
0.28873873873873873	-0.16298838632621315
0.29054054054054057	-0.16018431447151826
0.29234234234234235	-0.15358000061743704
0.29414414414414414	-0.143943703687492
0.295945945945946	-0.1320039167703615
0.29774774774774776	-0.11843630315665898
0.29954954954954954	-0.10385407048159101
0.3013513513513514	-0.0888015006933015
0.30315315315315317	-0.07375031415582045
0.30495495495495495	-0.05909852145121952
0.3067567567567568	-0.04517140473185299
0.30855855855855857	-0.032224270065247196
0.31036036036036035	-0.020446621356418948
0.3121621621621622	-0.00996742339169765
0.313963963963964	-0.0008611446548607571
0.31576576576576576	0.006845701750851529
0.3175675675675676	0.013167769929628759
0.3193693693693694	0.018154063987050995
0.32117117117117117	0.021881276696161245
0.322972972972973	0.024447435938178552
0.3247747747747748	0.025965978953130686
0.32657657657657657	0.026560344369536693
0.3283783783783784	0.026359144231433818
0.3301801801801802	0.0254919531781449
0.331981981981982	0.024085729800538802
0.3337837837837838	0.022261866124902552
0.3355855855855856	0.02013384518880701
0.3373873873873874	0.017805473713506714
0.3391891891891892	0.01536964681465236
0.340990990990991	0.012907594341160289
0.3427927927927928	0.010488553562141956
0.3445945945945946	0.00816981027504704
0.3463963963963964	0.0059970497074277596
0.3481981981981982	0.004004959544611664
0.35000000000000003	0.0022180297513163527
0.3518018018018018	0.0006514972901626725
0.3536036036036036	-0.000687611888382289
0.35540540540540544	-0.0017993863455989523
0.3572072072072072	-0.0026899156684525583
0.359009009009009	-0.0033701921114763778
0.36081081081081084	-0.003855054064450192
0.36261261261261263	-0.004162192767427575
0.3644144144144144	-0.004311238675641205
0.36621621621621625	-0.004322939207679566
0.36801801801801803	-0.004218435359990558
0.3698198198198198	-0.004018640886227942
0.37162162162162166	-0.003743724448655783
0.37342342342342344	-0.003412692360780234
0.3752252252252252	-0.003043067250746323
0.37702702702702706	-0.0026506561665927686
0.37882882882882885	-0.0022494002898617582
0.38063063063063063	-0.0018512974882866073
0.38243243243243247	-0.0014663883806830258
0.38423423423423425	-0.001102796363413816
0.38603603603603603	-0.0007668121116995996
0.3878378378378379	-0.00046301337395082687
0.38963963963963966	-0.00019441137752873594
0.39144144144144144	3.7384183855571074e-05
0.3932432432432433	0.00023198884844755074
0.39504504504504506	0.00039006220213644305
0.39684684684684685	0.0005131273678966597
0.3986486486486487	0.0006033958397309025
0.40045045045045047	0.0006636014609834318
0.40225225225225225	0.0006968465114842726
0.4040540540540541	0.0007064620846196634
0.4058558558558559	0.0006958842166980839
0.40765765765765766	0.0006685465858079498
0.4094594594594595	0.0006277900313387264
0.4112612612612613	0.0005767886610643647
0.41306306306306306	0.0005184919102166896
0.4148648648648649	0.00045558159418168653
0.4166666666666667	0.00039044274942290347
0.41846846846846847	0.0003251468806850788
0.4202702702702703	0.0002614461201183582
0.4220720720720721	0.0002007767486372769
0.4238738738738739	0.00014427052415477704
0.4256756756756757	9.27722976934442e-05
0.4274774774774775	4.6862469242681115e-05
0.4292792792792793	6.88293334971668e-06
0.4310810810810811	-2.703471705034488e-05
0.4328828828828829	-5.493982748050463e-05
0.4346846846846847	-7.703311740248076e-05
0.4364864864864865	-9.363772800008441e-05
0.4382882882882883	-0.00010517155266320799
0.4400900900900901	-0.00011212138191996068
0.44189189189189193	-0.00011501926351886738
0.4436936936936937	-0.00011442135716333013
0.4454954954954955	-0.00011088945375359316
0.44729729729729734	-0.00010497523195573955
0.4490990990990991	-9.720724113071455e-05
0.4509009009009009	-8.80805292222675e-05
0.4527027027027027	-7.804877694650436e-05
0.45450450450450447	-6.751875496158188e-05
0.45630630630630636	-5.684688787011005e-05
0.45810810810810815	-4.633768691775231e-05
0.45990990990990993	-3.624380100408775e-05
0.4617117117117117	-2.6767431908991668e-05
0.4635135135135135	-1.80628632276969e-05
0.4653153153153153	-1.0239862161864899e-05
0.4671171171171172	-3.3677278438171143e-06
0.46891891891891896	2.5202218969511136e-06
0.47072072072072074	7.421912509575357e-06
0.4725225225225225	1.136168804283244e-05
0.4743243243243243	1.4385540994532597e-05
0.4761261261261261	1.655651438559058e-05
0.477927927927928	1.795037081098183e-05
0.47972972972972977	1.8651601360164527e-05
0.48153153153153155	1.874982692573468e-05
0.48333333333333334	1.833662582739759e-05
0.4851351351351351	1.7502805108593478e-05
0.4869369369369369	1.6336118407234146e-05
0.4887387387387388	1.4919421037151714e-05
0.4905405405405406	1.3329242807613717e-05
0.49234234234234237	1.1634751102995722e-05
0.49414414414414415	9.897070701980759e-06
0.49594594594594593	8.1689226224535e-06
0.4977477477477477	6.49454171730568e-06
0.4995495495495496	4.909831669119846e-06
0.5013513513513513	3.4427162066696937e-06
0.5031531531531531	2.1136466005211574e-06
0.5049549549549549	9.36227607661877e-07
0.5067567567567567	-8.207319801556423e-08
0.5085585585585585	-9.391645003908877e-07
0.5103603603603604	-1.6375469105156526e-06
0.5121621621621621	-2.1835296388772463e-06
0.5139639639639639	-2.586468738963177e-06
0.5157657657657657	-2.858043709252911e-06
0.5175675675675675	-3.01158559778969e-06
0.5193693693693693	-3.0614663506511874e-06
0.5211711711711712	-3.0225559890517673e-06
0.522972972972973	-2.9097513860598667e-06
0.5247747747747747	-2.737577929901036e-06
0.5265765765765765	-2.5198632268574883e-06
0.5283783783783783	-2.2694802283007576e-06
0.5301801801801801	-1.9981557336512523e-06
0.531981981981982	-1.7163391264896077e-06
0.5337837837837838	-1.4331254097887935e-06
0.5355855855855856	-1.1562260964215199e-06
0.5373873873873873	-8.919812487517831e-07
0.5391891891891891	-6.454059262583911e-07
0.5409909909909909	-4.202644341422257e-07
0.5427927927927928	-2.1916607007010924e-07
0.5445945945945946	-4.3676474881237937e-08
0.5463963963963964	1.0556079244050665e-07
0.5481981981981981	2.2869727211993762e-07
0.5499999999999999	3.2655141557480505e-07
0.5518018018018017	4.0048277227811013e-07
0.5536036036036036	4.5227151079796357e-07
0.5554054054054054	4.840056260224657e-07
0.5572072072072072	4.979776183633433e-07
0.559009009009009	4.965918992683171e-07
0.5608108108108107	4.822836964235577e-07
0.5626126126126125	4.5744980892159504e-07
0.5644144144144144	4.2439119485315757e-07
0.5662162162162162	3.85267060254435e-07
0.568018018018018	3.4205986898516727e-07
0.5698198198198198	2.9655049471610795e-07
0.5716216216216216	2.5030258565816865e-07
0.5734234234234233	2.0465512073908343e-07
0.5752252252252252	1.6072206998618555e-07
0.577027027027027	1.1939806421334964e-07
0.5788288288288288	8.136898010935312e-08
0.5806306306306306	4.712639722903589e-08
0.5824324324324324	1.698493590218675e-08
0.5842342342342342	-8.898428660586433e-09
0.586036036036036	-3.050389896230854e-08
0.5878378378378378	-4.792795471608713e-08
0.5896396396396396	-6.136264008027581e-08
0.5914414414414414	-7.107555677343669e-08
0.5932432432432432	-7.7390984509762e-08
0.595045045045045	-8.067244738896306e-08
0.5968468468468469	-8.130696782515656e-08
0.5986486486486486	-7.969115700667828e-08
0.6004504504504504	-7.621922204492648e-08
0.6022522522522522	-7.127291312691852e-08
0.604054054054054	-6.521336803899658e-08
0.6058558558558558	-5.837477601300378e-08
0.6076576576576577	-5.105974498764709e-08
0.6094594594594595	-4.353622706787519e-08
0.6112612612612612	-3.603584264322279e-08
0.613063063063063	-2.875342453023677e-08
0.6148648648648648	-2.1847610387482064e-08
0.6166666666666666	-1.5442297329748556e-08
0.6184684684684685	-9.628790098581419e-09
0.6202702702702703	-4.468475034435926e-09
0.622072072072072	4.1306957854203574e-12
0.6238738738738738	3.778096613338278e-09
0.6256756756756756	6.862683865627162e-09
0.6274774774774774	9.283947055571673e-09
0.6292792792792793	1.1081421669167923e-08
0.6310810810810811	1.2304973151522347e-08
0.6328828828828829	1.3011863808642943e-08
0.6346846846846846	1.3264082499020446e-08
0.6364864864864864	1.3125966535909583e-08
0.6382882882882882	1.266213278672268e-08
0.6400900900900901	1.1935723742695359e-08
0.6418918918918919	1.1006967781668209e-08
0.6436936936936937	9.932040856419633e-09
0.6454954954954955	8.762212289070703e-09
0.6472972972972972	7.543255131636784e-09
0.649099099099099	6.315094003284116e-09
0.6509009009009009	5.111660983381228e-09
0.6527027027027027	3.960934913393999e-09
0.6545045045045045	2.885129801732944e-09
0.6563063063063063	1.901008572779972e-09
0.658108108108108	1.0202900746492105e-09
0.6599099099099098	2.5012680815450494e-10
0.6617117117117117	-4.063702707668426e-10
0.6635135135135135	-9.49583967013723e-10
0.6653153153153153	-1.38283451356358e-09
0.6671171171171171	-1.7118328976550856e-09
0.6689189189189189	-1.9441563914313065e-09
0.6707207207207206	-2.0887567231397952e-09
0.6725225225225225	-2.1555088824953827e-09
0.6743243243243243	-2.1548047790531655e-09
0.6761261261261261	-2.097198859019045e-09
0.6779279279279279	-1.9931012396057213e-09
0.6797297297297297	-1.8525283529413628e-09
0.6815315315315315	-1.684895223341698e-09
0.6833333333333333	-1.4988640328894576e-09
0.6851351351351351	-1.3022296574405345e-09
0.6869369369369369	-1.1018513879079705e-09
0.6887387387387387	-9.036150716568159e-10
0.6905405405405405	-7.124312251249876e-10
0.6923423423423423	-5.322569052168546e-10
0.6941441441441442	-3.661394520904082e-10
0.6959459459459459	-2.1627888369124548e-10
0.6977477477477477	-8.410117047219501e-11
0.6995495495495495	2.9658164812929044e-11
0.7013513513513513	1.2486600642347412e-10
0.7031531531531531	2.0190049632162754e-10
0.704954954954955	2.6156177224123667e-10
0.7067567567567568	3.049848151803758e-10
0.7085585585585585	3.335566267637091e-10
0.7103603603603603	3.488408450991187e-10
0.7121621621621621	3.5250835583866547e-10
0.7139639639639639	3.462763409345371e-10
0.7157657657657658	3.318557650899834e-10
0.7175675675675676	3.1090707786063376e-10
0.7193693693693693	2.850042424284993e-10
0.7211711711711711	2.556060918479375e-10
0.7229729729729729	2.2403656707581376e-10
0.7247747747747747	1.914699510052742e-10
0.7265765765765766	1.589235409937828e-10
0.7283783783783784	1.272556504616773e-10
0.7301801801801802	9.716649707058878e-11
0.7319819819819819	6.920575224000913e-11
0.7337837837837837	4.378097884227827e-11
0.7355855855855855	2.1168733432830322e-11
0.7373873873873874	1.527777904186678e-12
0.7391891891891892	-1.5085932503211552e-11
0.740990990990991	-2.8705926524708048e-11
0.7427927927927928	-3.943911863757421e-11
0.7445945945945945	-4.745226434010874e-11
0.7463963963963963	-5.295897054224952e-11
0.7481981981981982	-5.6203930398623925e-11
0.75	-5.74553737919814e-11
0.7518018018018018	-5.699107852308316e-11
0.7536036036036036	-5.509126488334459e-11
0.7554054054054054	-5.2030824093662886e-11
0.7572072072072071	-4.807154674324465e-11
0.759009009009009	-4.3458903142834515e-11
0.7608108108108108	-3.8416714254196904e-11
0.7626126126126126	-3.3145597377881586e-11
0.7644144144144144	-2.782074570717441e-11
0.7662162162162162	-2.2591373216584998e-11
0.768018018018018	-1.758104772875413e-11
0.7698198198198198	-1.2888135003663592e-11
0.7716216216216216	-8.587131006265736e-12
0.7734234234234234	-4.730660307927792e-12
0.7752252252252252	-1.351252443271278e-12
0.777027027027027	1.5361045768713666e-12
0.7788288288288288	3.931743819407529e-12
0.7806306306306307	5.8493210275401e-12
0.7824324324324324	7.312594973996056e-12
0.7842342342342342	8.35387314879199e-12
0.786036036036036	9.01145824627747e-12
0.7878378378378378	9.328093852900565e-12
0.7896396396396396	9.348299911948743e-12
0.7914414414414415	9.118039656641486e-12
0.7932432432432432	8.682499164081037e-12
0.795045045045045	8.085310199135165e-12
0.7968468468468468	7.367328969110076e-12
0.7986486486486486	6.566636123750413e-12
0.8004504504504504	5.717315509912169e-12
0.8022522522522523	4.849343149260221e-12
0.8040540540540541	3.988587238268337e-12
0.8058558558558558	3.1566971259167076e-12
0.8076576576576576	2.371325358296872e-12
0.8094594594594594	1.645794611704332e-12
0.8112612612612612	9.89985871058252e-13
0.8130630630630631	4.1044945220392037e-13
0.8148648648648649	-8.948397578478762e-14
0.8166666666666667	-5.087041898832467e-13
0.8184684684684684	-8.493206138382448e-13
0.8202702702702702	-1.1142198275138071e-12
0.822072072072072	-1.3080647676133594e-12
0.8238738738738739	-1.4370726830748026e-12
0.8256756756756757	-1.5081269566508126e-12
0.8274774774774775	-1.5278889264891404e-12
0.8292792792792792	-1.5043521983670871e-12
0.831081081081081	-1.4446221996422537e-12
0.8328828828828828	-1.3560264022771662e-12
0.8346846846846847	-1.2454481890245006e-12
0.8364864864864865	-1.1191048088221578e-12
0.8382882882882883	-9.827694213981886e-13
0.8400900900900901	-8.419931418757187e-13
0.8418918918918918	-7.007727731433988e-13
0.8436936936936936	-5.631051180898794e-13
0.8454954954954955	-4.318767565791859e-13
0.8472972972972973	-3.099742684753437e-13
0.8490990990990991	-1.9872992140790302e-13
0.8509009009009009	-9.969802761133906e-14
0.8527027027027027	-1.3322676295501878e-14
0.8545045045045044	5.972999872483342e-14
0.8563063063063063	1.197930643570544e-13
0.8581081081081081	1.674216321134736e-13
0.8599099099099099	2.0305979120394113e-13
0.8617117117117117	2.278177646530821e-13
0.8635135135135135	2.426947531830592e-13
0.8653153153153152	2.488009798184976e-13
0.8671171171171171	2.473576898864849e-13
0.8689189189189189	2.396971510165713e-13
0.8707207207207207	2.2681856393091948e-13
0.8725225225225225	2.099431739566171e-13
0.8743243243243243	1.9018120411828932e-13
0.8761261261261261	1.6842083283563625e-13
0.8779279279279278	1.4566126083082054e-13
0.8797297297297297	1.2256862191861728e-13
0.8815315315315315	9.980904991380157e-14
0.8833333333333333	7.80486786311485e-14
0.8851351351351351	5.750955267558311e-14
0.8869369369369369	3.8746783559417963e-14
0.8887387387387387	2.1871393585115584e-14
0.8905405405405405	6.994405055138486e-15
0.8923423423423423	-5.773159728050814e-15
0.8941441441441441	-1.6209256159527285e-14
0.8959459459459459	-2.4646951146678475e-14
0.8977477477477477	-3.1308289294429414e-14
0.8995495495495495	-3.597122599785507e-14
0.9013513513513514	-3.885780586188048e-14
0.9031531531531531	-4.04121180963557e-14
0.9049549549549549	-4.063416270128073e-14
0.9067567567567567	-3.9745984281580604e-14
0.9085585585585585	-3.774758283725532e-14
0.9103603603603603	-3.530509218307998e-14
0.9121621621621622	-3.219646771412954e-14
0.913963963963964	-2.886579864025407e-14
0.9157657657657657	-2.5091040356528538e-14
0.9175675675675675	-2.1316282072803006e-14
0.9193693693693693	-1.7541523789077473e-14
0.9211711711711711	-1.3988810110276972e-14
0.922972972972973	-1.0658141036401503e-14
0.9247747747747748	-7.327471962526033e-15
0.9265765765765765	-4.440892098500626e-15
0.9283783783783783	-1.9984014443252818e-15
0.9301801801801801	2.220446049250313e-16
0.9319819819819819	2.1094237467877974e-15
0.9337837837837838	3.552713678800501e-15
0.9355855855855856	4.773959005888173e-15
0.9373873873873874	5.662137425588298e-15
0.9391891891891891	6.217248937900877e-15
0.9409909909909909	6.5503158452884236e-15
0.9427927927927927	6.661338147750939e-15
0.9445945945945946	6.5503158452884236e-15
0.9463963963963964	6.328271240363392e-15
0.9481981981981982	5.88418203051333e-15
0.95	5.440092820663267e-15
0.9518018018018017	4.884981308350689e-15
0.9536036036036035	4.3298697960381105e-15
0.9554054054054053	3.6637359812630166e-15
0.9572072072072071	3.1086244689504383e-15
0.9590090090090089	2.4424906541753444e-15
0.9608108108108109	1.887379141862766e-15
0.9626126126126127	1.3322676295501878e-15
0.9644144144144144	8.881784197001252e-16
0.9662162162162162	4.440892098500626e-16
0.968018018018018	1.1102230246251565e-16
0.9698198198198198	-2.220446049250313e-16
0.9716216216216216	-4.440892098500626e-16
0.9734234234234234	-6.661338147750939e-16
0.9752252252252251	-8.881784197001252e-16
0.9770270270270269	-8.881784197001252e-16
0.9788288288288287	-1.1102230246251565e-15
0.9806306306306305	-1.1102230246251565e-15
0.9824324324324325	-1.1102230246251565e-15
0.9842342342342343	-1.1102230246251565e-15
0.9860360360360361	-8.881784197001252e-16
0.9878378378378379	-8.881784197001252e-16
0.9896396396396396	-8.881784197001252e-16
0.9914414414414414	-6.661338147750939e-16
0.9932432432432432	-6.661338147750939e-16
0.995045045045045	-4.440892098500626e-16
0.9968468468468468	-4.440892098500626e-16
0.9986486486486486	-4.440892098500626e-16
1.0004504504504503	-2.220446049250313e-16
1.0022522522522521	-2.220446049250313e-16
1.0040540540540541	0.0
1.005855855855856	0.0
1.0076576576576577	0.0
1.0094594594594595	1.1102230246251565e-16
1.0112612612612613	1.1102230246251565e-16
1.013063063063063	1.1102230246251565e-16
1.0148648648648648	1.1102230246251565e-16
1.0166666666666666	2.220446049250313e-16
1.0184684684684684	2.220446049250313e-16
1.0202702702702702	2.220446049250313e-16
1.022072072072072	2.220446049250313e-16
1.0238738738738737	1.1102230246251565e-16
1.0256756756756757	1.1102230246251565e-16
1.0274774774774775	1.1102230246251565e-16
1.0292792792792793	1.1102230246251565e-16
1.031081081081081	1.1102230246251565e-16
1.0328828828828829	1.1102230246251565e-16
1.0346846846846847	1.1102230246251565e-16
1.0364864864864864	1.1102230246251565e-16
1.0382882882882882	0.0
1.04009009009009	0.0
1.0418918918918918	0.0
1.0436936936936936	0.0
1.0454954954954954	0.0
1.0472972972972974	0.0
1.0490990990990992	0.0
1.050900900900901	0.0
1.0527027027027027	0.0
1.0545045045045045	0.0
1.0563063063063063	0.0
1.058108108108108	0.0
1.0599099099099099	0.0
1.0617117117117116	0.0
1.0635135135135134	0.0
1.0653153153153152	0.0
1.067117117117117	0.0
1.068918918918919	0.0
1.0707207207207208	0.0
1.0725225225225226	0.0
1.0743243243243243	0.0
1.0761261261261261	0.0
1.077927927927928	0.0
1.0797297297297297	0.0
1.0815315315315315	0.0
1.0833333333333333	0.0
1.085135135135135	0.0
1.0869369369369368	0.0
1.0887387387387386	0.0
1.0905405405405406	0.0
1.0923423423423424	0.0
1.0941441441441442	0.0
1.095945945945946	0.0
1.0977477477477477	0.0
1.0995495495495495	0.0
1.1013513513513513	0.0
1.103153153153153	0.0
1.1049549549549549	0.0
1.1067567567567567	0.0
1.1085585585585584	0.0
1.1103603603603602	0.0
1.1121621621621622	0.0
1.113963963963964	0.0
1.1157657657657658	0.0
1.1175675675675676	0.0
1.1193693693693694	0.0
1.1211711711711712	0.0
1.122972972972973	0.0
1.1247747747747747	0.0
1.1265765765765765	0.0
1.1283783783783783	0.0
1.13018018018018	0.0
1.1319819819819819	0.0
1.1337837837837839	0.0
1.1355855855855856	0.0
1.1373873873873874	0.0
1.1391891891891892	0.0
1.140990990990991	0.0
1.1427927927927928	0.0
1.1445945945945946	0.0
1.1463963963963963	0.0
1.1481981981981981	0.0
1.15	0.0
1.1518018018018017	0.0
1.1536036036036035	0.0
1.1554054054054055	0.0
1.1572072072072073	0.0
1.159009009009009	0.0
1.1608108108108108	0.0
1.1626126126126126	0.0
1.1644144144144144	0.0
1.1662162162162162	0.0
1.168018018018018	0.0
1.1698198198198198	0.0
1.1716216216216215	0.0
1.1734234234234233	0.0
1.175225225225225	0.0
1.177027027027027	0.0
1.178828828828829	0.0
1.1806306306306307	0.0
1.1824324324324325	0.0
1.1842342342342342	0.0
1.186036036036036	0.0
1.1878378378378378	0.0
1.1896396396396396	0.0
1.1914414414414414	0.0
1.1932432432432432	0.0
1.195045045045045	0.0
1.1968468468468467	0.0
1.1986486486486487	0.0
1.2004504504504505	0.0
1.2022522522522523	0.0
1.204054054054054	0.0
1.2058558558558559	0.0
1.2076576576576576	0.0
1.2094594594594594	0.0
1.2112612612612612	0.0
1.213063063063063	0.0
1.2148648648648648	0.0
1.2166666666666666	0.0
1.2184684684684683	0.0
1.2202702702702704	0.0
1.2220720720720721	0.0
1.223873873873874	0.0
1.2256756756756757	0.0
1.2274774774774775	0.0
1.2292792792792793	0.0
1.231081081081081	0.0
1.2328828828828828	0.0
1.2346846846846846	0.0
1.2364864864864864	0.0
1.2382882882882882	0.0
1.24009009009009	0.0
1.241891891891892	0.0
1.2436936936936938	0.0
1.2454954954954955	0.0
1.2472972972972973	0.0
1.249099099099099	0.0
1.250900900900901	0.0035026909576093557
1.2527027027027027	0.02969605652133145
1.2545045045045045	0.07747099954552805
1.2563063063063062	0.14219287714298523
1.258108108108108	0.21950249933080968
1.2599099099099098	0.3053884449776293
1.2617117117117116	0.39623888213992964
1.2635135135135136	0.48887472271711807
1.2653153153153154	0.5805661494162981
1.2671171171171172	0.6690346746629803
1.268918918918919	0.7524429366000687
1.2707207207207207	0.8293744173731967
1.2725225225225225	0.8988051942542132
1.2743243243243243	0.9600697153255675
1.276126126126126	1.0128224384805984
1.2779279279279279	1.0569969947674032
1.2797297297297296	1.0927643431863234
1.2815315315315314	1.1204911816024286
1.2833333333333332	1.1406996741435167
1.2851351351351352	1.1540293550139356
1.286936936936937	1.161201876766842
1.2887387387387388	1.16298909148368
1.2905405405405406	1.1601847888412098
1.2923423423423424	1.1535802676927913
1.2941441441441441	1.1439437887773725
1.295945945945946	1.132003846045899
1.2977477477477477	1.1184361028241419
1.2995495495495495	1.103853766083606
1.3013513513513513	1.08880111653658
1.303153153153153	1.073749872861142
1.3049549549549548	1.0590980436182207
1.3067567567567568	1.0451709087096586
1.3085585585585586	1.0322237718184748
1.3103603603603604	1.020446134415193
1.3121621621621622	1.0099669588738864
1.313963963963964	1.000860711348664
1.3157657657657658	0.9931539027444255
1.3175675675675675	0.9868318769276212
1.3193693693693693	0.9818456279595934
1.321171171171171	0.9781184614483492
1.322972972972973	0.9755523481172382
1.3247747747747747	0.9740338495563321
1.3265765765765765	0.9734395261884721
1.3283783783783785	0.9736407652327845
1.3301801801801802	0.9745079915113292
1.331981981981982	0.9759142460761328
1.3337837837837838	0.9777381367064155
1.3355855855855856	0.9798661803124754
1.3373873873873874	0.9821945702424331
1.3391891891891892	0.9846304115507073
1.340990990990991	0.9870924746389196
1.3427927927927927	0.9895115225497677
1.3445945945945945	0.991830269841064
1.3463963963963963	0.9940030316677853
1.348198198198198	0.995995120740019
1.3499999999999999	0.9977820474888758
1.3518018018018019	0.9993485753374377
1.3536036036036037	1.000687678702192
1.3554054054054054	1.0017994464858448
1.3572072072072072	1.0026899685862103
1.359009009009009	1.0033702375346463
1.3608108108108108	1.0038550919617222
1.3626126126126126	1.004162223311503
1.3644144144144144	1.0043112622068007
1.3662162162162161	1.0043229561986078
1.368018018018018	1.004218446382591
1.3698198198198197	1.0040186465809948
1.3716216216216215	1.003743725497016
1.3734234234234235	1.003412689460671
1.3752252252252253	1.0030430610955703
1.377027027027027	1.00265064742758
1.3788288288288288	1.0022493896017737
1.3806306306306306	1.0018512854383164
1.3824324324324324	1.001466375500349
1.3842342342342342	1.001102783123192
1.386036036036036	1.000766798918109
1.3878378378378378	1.0004630005687867
1.3896396396396395	1.000194399238928
1.3914414414414413	0.9999626045611678
1.3932432432432431	0.9997680009399819
1.3950450450450451	0.9996099287369193
1.396846846846847	0.9994868647818169
1.3986486486486487	0.9993965975392642
1.4004504504504505	0.9993363931304838
1.4022522522522523	0.9993031492461913
1.404054054054054	0.9992935347693703
1.4058558558558558	0.9993041136456217
1.4076576576576576	0.9993314521839199
1.4094594594594594	0.9993722095366292
1.4112612612612612	0.9994232115919055
1.413063063063063	0.9994815089140784
1.4148648648648647	0.9995444196903999
1.4166666666666667	0.9996095588895703
1.4184684684684685	0.9996748550140029
1.4202702702702703	0.9997385559402
1.422072072072072	0.9997992253969313
1.4238738738738739	0.9998557316365819
1.4256756756756757	0.9999072298186732
1.4274774774774774	0.9999531395536885
1.4292792792792792	0.9999931189572158
1.431081081081081	1.000027036445902
1.4328828828828828	1.0000549413741326
1.4346846846846846	1.0000770344693892
1.4364864864864864	1.0000936388799535
1.4382882882882884	1.0001051725053456
1.4400900900900901	1.0001121221412475
1.441891891891892	1.000115019839599
1.4436936936936937	1.0001144217633737
1.4454954954954955	1.0001108897058768
1.4472972972972973	1.0001049753473865
1.449099099099099	1.0000972072381635
1.4509009009009008	1.000088080426427
1.4527027027027026	1.000078048592634
1.4545045045045044	1.0000675185067398
1.4563063063063062	1.0000568465922879
1.458108108108108	1.0000463373591923
1.45990990990991	1.0000362434548267
1.4617117117117118	1.0000267670793206
1.4635135135135136	1.0000180625145585
1.4653153153153153	1.0000102395260249
1.4671171171171171	1.0000033674111752
1.468918918918919	0.9999974794862408
1.4707207207207207	0.9999925778242825
1.4725225225225225	0.9999886380798924
1.4743243243243243	0.9999856142593598
1.476126126126126	0.9999834433186069
1.4779279279279278	0.999982049494141
1.4797297297297296	0.999981348294133
1.4815315315315316	0.9999812500971038
1.4833333333333334	0.9999816633242917
1.4851351351351352	0.9999824971683452
1.486936936936937	0.9999836638754391
1.4887387387387387	0.9999850805901799
1.4905405405405405	0.9999866707827701
1.4923423423423423	0.9999883652859161
1.494144144144144	0.9999901029749919
1.4959459459459459	0.9999918311291826
1.4977477477477477	0.9999935055138738
1.4995495495495494	0.9999950902256457
1.5013513513513512	0.9922300855038997
1.5031531531531532	0.9601964254622471
1.504954954954955	0.9077607501520903
1.5067567567567568	0.8394967930690722
1.5085585585585586	0.7596827501314685
1.5103603603603604	0.6722342435063167
1.5121621621621621	0.5806573481628857
1.513963963963964	0.48801979059179945
1.5157657657657657	0.39693824359367935
1.5175675675675675	0.3095795394131178
1.5193693693693693	0.22767359535655785
1.521171171171171	0.15253588065289614
1.5229729729729728	0.08509733997593283
1.5247747747747749	0.02593981732766426
1.5265765765765766	-0.024664816013282298
1.5283783783783784	-0.0667134432315526
1.5301801801801802	-0.10042981042669519
1.531981981981982	-0.12622317530367977
1.5337837837837838	-0.14464850580721267
1.5355855855855856	-0.1563690397006472
1.5373873873873873	-0.16212182696212074
1.5391891891891891	-0.1626867008267796
1.540990990990991	-0.15885896295884816
1.5427927927927927	-0.1514259253814878
1.5445945945945945	-0.14114732747409842
1.5463963963963965	-0.12873954095998075
1.5481981981981983	-0.11486338918373362
1.55	-0.10011533847882426
1.5518018018018018	-0.08502176803320327
1.5536036036036036	-0.07003598906257547
1.5554054054054054	-0.055537662772234264
1.5572072072072072	-0.041834257864840296
1.559009009009009	-0.02916419049533603
1.5608108108108107	-0.017701300831357125
1.5626126126126125	-0.007560339026861929
1.5644144144144143	0.00119684218970173
1.566216216216216	0.00855466251604442
1.568018018018018	0.01453699948464282
1.5698198198198199	0.01920039419125641
1.5716216216216217	0.0226274539336907
1.5734234234234235	0.024920595561393033
1.5752252252252252	0.02619624186317504
1.577027027027027	0.026579553790525456
1.5788288288288288	0.02619975420548437
1.5806306306306306	0.025186074493896315
1.5824324324324324	0.02366433401019985
1.5842342342342342	0.02175414401983866
1.586036036036036	0.019566712583913404
1.5878378378378377	0.017203214609751938
1.5896396396396397	0.014753681925355089
1.5914414414414415	0.012296361527090238
1.5932432432432433	0.009897485861013355
1.595045045045045	0.007611396864433129
1.5968468468468469	0.005480965235607482
1.5986486486486486	0.003538247729803712
1.6004504504504504	0.0018053279159779834
1.6022522522522522	0.000295289496362261
1.604054054054054	-0.000986724266925032
1.6058558558558558	-0.002042406496895799
1.6076576576576576	-0.0028791741996407882
1.6094594594594593	-0.003509078069226179
1.6112612612612613	-0.003947759960188479
1.6130630630630631	-0.004213478166273044
1.614864864864865	-0.004326215704772096
1.6166666666666667	-0.004306882235818765
1.6184684684684685	-0.004176616108493736
1.6202702702702703	-0.00395618936253106
1.622072072072072	-0.003665515348595605
1.6238738738738738	-0.0033232559676481532
1.6256756756756756	-0.00294652336263046
1.6274774774774774	-0.002550669203613243
1.6292792792792792	-0.002149153461208919
1.631081081081081	-0.0017534837257991986
1.632882882882883	-0.0013732156602511703
1.6346846846846848	-0.0010160050263269271
1.6364864864864865	-0.0006877018534976465
1.6382882882882883	-0.00039247767683603385
1.64009009009009	-0.00013297731278616443
1.6418918918918919	8.95126752148423e-05
1.6436936936936937	0.0002748858851722158
1.6454954954954955	0.00042403457437778513
1.6472972972972972	0.0005386700815380729
1.649099099099099	0.0006211496239538761
1.6509009009009008	0.0006743130567231637
1.6527027027027026	0.0007013323571494201
1.6545045045045046	0.0007055758293033065
1.6563063063063064	0.0006904883226412917
1.6581081081081082	0.0006594881328050306
1.65990990990991	0.0006158807069966965
1.6617117117117117	0.0005627888125905312
1.6635135135135135	0.0005030984453676668
1.6653153153153153	0.0004394194503296589
1.667117117117117	0.0003740595991850171
1.6689189189189189	0.00030901070870992253
1.6707207207207206	0.00024594528672483573
1.6725225225225224	0.00018622215022756627
1.6743243243243242	0.00013089946576794187
1.6761261261261262	8.075370783466873e-05
1.677927927927928	3.6303109377966436e-05
1.6797297297297298	-2.1657175690581454e-06
1.6815315315315316	-3.456919061406438e-05
1.6833333333333333	-6.0997259313300134e-05
1.6851351351351351	-8.168392309326755e-05
1.686936936936937	-9.697854237811221e-05
1.6887387387387387	-0.00010731857810331036
1.6905405405405405	-0.00011320425778804655
1.6923423423423423	-0.00011517553756612564
1.694144144144144	-0.0001137916111375592
1.6959459459459458	-0.00010961311001600471
1.6977477477477478	-0.00010318704569600712
1.6995495495495496	-9.503446391068149e-05
1.7013513513513514	-8.564071404970619e-05
1.7031531531531532	-7.54481827569542e-05
1.704954954954955	-6.485129910971388e-05
1.7067567567567568	-5.4193588754802846e-05
1.7085585585585585	-4.376653494053695e-05
1.7103603603603603	-3.380999437907484e-05
1.712162162162162	-2.4513914100521284e-05
1.7139639639639639	-1.602110068976703e-05
1.7157657657657657	-8.430804270931347e-06
1.7175675675675675	-1.8028951720427955e-06
1.7193693693693695	3.837569806486307e-06
1.7211711711711712	8.495573178946003e-06
1.722972972972973	1.2201313412063541e-05
1.7247747747747748	1.5005467708273379e-05
1.7265765765765766	1.6974652815249236e-05
1.7283783783783784	1.8187173035477677e-05
1.7301801801801802	1.8729123078986554e-05
1.731981981981982	1.8690893451855928e-05
1.7337837837837837	1.8164107974061316e-05
1.7355855855855855	1.7239006963265524e-05
1.7373873873873873	1.6002275718296488e-05
1.739189189189189	1.453530620754151e-05
1.740990990990991	1.2912870298809054e-05
1.7427927927927929	1.1202175360436328e-05
1.7445945945945946	9.462267498872023e-06
1.7463963963963964	7.743743933641412e-06
1.7481981981981982	6.088733831233206e-06
1.75	4.531106186256295e-06

